Comparison of Generative Learning Methods for Turbulence Surrogates

Numerical simulations of turbulent flows present significant challenges in fluid dynamics due to their complexity and high computational cost. High resolution techniques such as Direct Numerical Simulation (DNS) and Large Eddy Simulation (LES) are generally not computationally affordable, particularly for technologically relevant problems. Recent advances in machine learning, specifically in generative probabilistic models, offer promising alternatives as surrogates for turbulence. This paper investigates the application of three generative models - Variational Autoencoders (VAE), Deep Convolutional Generative Adversarial Networks (DCGAN), and Denoising Diffusion Probabilistic Models (DDPM) - in simulating a von K\'arm\'an vortex street around a fixed cylinder projected into 2D, as well as a real-world experimental dataset of the wake flow of a cylinder array. Training data was obtained by means of LES in the simulated case and Particle Image Velocimetry (PIV) in the experimental case. We evaluate each model's ability to capture the statistical properties and spatial structures of the turbulent flow. Our results demonstrate that DDPM and DCGAN effectively replicate all flow distributions, highlighting their potential as efficient and accurate tools for turbulence surrogacy. We find a strong argument for DCGAN, as although they are more difficult to train (due to problems such as mode collapse), they show the fastest inference and training time, require less data to train compared to VAE and DDPM, and provide the results most closely aligned with the input stream. In contrast, VAE train quickly (and can generate samples quickly) but do not produce adequate results, and DDPM, whilst effective, are significantly slower at both, inference and training time.

==> Figures/Spider/average_error.dat <==
MSE from LES

Distance from GAN to LES (mean_v_300): 0.044149228886886806
Distance from VAE to LES (mean_v_300): 0.6152748206108596
Distance from DDPM to LES (mean_v_300): 0.13259050588095267

Distance from GAN to LES (var_v_300): 0.0011494130611737375
Distance from VAE to LES (var_v_300): 0.092141022763831
Distance from DDPM to LES (var_v_300): 0.0032170283040360774

Distance from GAN to LES (mean_v_500): 0.03822375602455812
Distance from VAE to LES (mean_v_500): 1.2046741989472067
Distance from DDPM to LES (mean_v_500): 0.07666054819551571

Distance from GAN to LES (var_v_500): 0.0009309712250435808
Distance from VAE to LES (var_v_500): 0.07620593684885173
Distance from DDPM to LES (var_v_500): 0.0024094908463899076

1st order averages:
GAN: 0.04118649245, 
VAE: 0.90997450977,
DDPM: 0.10462552703,

2nd order averages (sqrt):
GAN: 0.0322520099,
VAE: 0.290126662,
DDPM: 0.0530401694,

Normalised:
1st Order:
GAN: 6.5409807685154497
VAE: 1.163883091908066
DDPM: 4.921449365289098

2nd Order:
GAN: 7.8683498328930357
VAE: 3.474875374092143
DDPM: 6.8734114785804232

DDPM RAM per sample: 1423.25 MB
VAE RAM per sample: 9 MB
GAN RAM per sample: 1255.00 MB

==> Figures/Spider/average_error_ilmenau.dat <==
MSE from LES

Distance from GAN to LES (mean_v_300): 0.044149228886886806
Distance from VAE to LES (mean_v_300): 0.6152748206108596
Distance from DDPM to LES (mean_v_300): 0.13259050588095267

Distance from GAN to LES (var_v_300): 0.0011494130611737375
Distance from VAE to LES (var_v_300): 0.092141022763831
Distance from DDPM to LES (var_v_300): 0.0032170283040360774

Distance from GAN to LES (mean_v_500): 0.03822375602455812
Distance from VAE to LES (mean_v_500): 1.2046741989472067
Distance from DDPM to LES (mean_v_500): 0.07666054819551571

Distance from GAN to LES (var_v_500): 0.0009309712250435808
Distance from VAE to LES (var_v_500): 0.07620593684885173
Distance from DDPM to LES (var_v_500): 0.0024094908463899076

1st order averages:
GAN: 0.04118649245, 
VAE: 0.90997450977,
DDPM: 0.10462552703,

2nd order averages (sqrt):
GAN: 0.0322520099,
VAE: 0.290126662,
DDPM: 0.0530401694,

Normalised:
1st Order:
GAN: 6.5409807685154497
VAE: 1.163883091908066
DDPM: 4.921449365289098

2nd Order:
GAN: 7.8683498328930357
VAE: 3.474875374092143
DDPM: 6.8734114785804232

DDPM RAM per sample: 889.25 MB
VAE RAM per sample: 12 MB
GAN RAM per sample: 1270 MB

DDPM Time per sample: 9.42s
VAE Time per sample: 0.000005s
GAN Time per sample: 0.0006s

DDPM Training time: 15.42 hours on one 20GB GPU
VAE Training time: 13.87 minutes on one 20GB GPU
GAN Training time: 8 hours on one 20GB GPU

GAN 1 Diff: -2.631758
VAE 1 Diff: -2.1532416
DDPM 1 Diff: -1.863788

GAN 2 Diff: -3.5169268
VAE 2 Diff: -2.5779762
DDPM 2 Diff: -3.342893

GAN 1 Diff: -2.6841547
VAE 1 Diff: -2.2067184
DDPM 1 Diff: -1.8673539

GAN 2 Diff: -3.5357478
VAE 2 Diff: -2.5757263
DDPM 2 Diff: -3.2649534

GAN 1 Diff: -2.7132246
VAE 1 Diff: -2.2493525
DDPM 1 Diff: -1.8660828

GAN 2 Diff: -3.548545
VAE 2 Diff: -2.5891018
DDPM 2 Diff: -3.2470074

GAN 1 Diff: -2.7267244
VAE 1 Diff: -2.2791674
DDPM 1 Diff: -1.8348955

GAN 2 Diff: -3.5756555
VAE 2 Diff: -2.5960076
DDPM 2 Diff: -3.246133

Step 1: Average across runs

GAN

1 Diff: 
(−2.631758−2.6841547−2.7132246−2.7267244)/4=−2.688965

2 Diff: 
(−3.5169268−3.5357478−3.548545−3.5756555)/4=−3.544219

VAE

1 Diff: 
(−2.1532416−2.2067184−2.2493525−2.2791674)/4=−2.222120

2 Diff: 
(−2.5779762−2.5757263−2.5891018−2.5960076)/4=−2.584703

DDPM

1 Diff: 
(−1.863788−1.8673539−1.8660828−1.8348955)/4=−1.858530

2 Diff: 
(−3.342893−3.2649534−3.2470074−3.246133)/4=−3.275747

GAN 1 DIFF: −2.688965
VAE 1 DIFF: −2.222120
DDPM 1 DIFF: −1.858530

GAN 2 DIFF: −3.544219
VAE 2 DIFF: −2.584703
DDPM 2 DIFF: −3.275747

Model	1 Diff (x)	f(1 Diff)	2 Diff (x)	f(2 Diff)
GAN	−2.688965	3.94	−3.544219	7.00
VAE	−2.222120	2.30	−2.584703	3.61
DDPM	−1.858530	1.00	−3.275747	6.04
